A study in $\mathbb{G}_{\mathbb{R}, \geq 0}$: from the geometric case book of Wilson loop diagrams and SYM $N=4$

We study the geometry underlying the Wilson loop diagram approach to calculating scattering amplitudes in the gauge theory of Supersymmetric Yang Mills (SYM) $N=4$. By applying the tools developed to study total positivity in the real Grassmannian, we are able to systematically compute with all Wilson loop diagrams of a given size and find unexpected patterns and relationships between them. We focus on the smallest nontrivial multi-propagator case, consisting of 2 propagators on 6 vertices, and compute the positroid cells associated to each diagram and the homology of the subcomplex they generate in $\mathbb{G}_{\mathbb{R}, \geq 0}$. We also verify in this case the conjecture that the spurious singularities of the volume functional {\em do} all cancel on the codimension 1 boundaries of these cells.

==> positroids_README.txt <==


Requires Python 2.7 and Sympy 1+. 
NOTE: not tested on Python 3+.
NOTE: Sage uses Python 2.6 and is NOT compatible with this code, you must get Python to output its data as a text file somewhere, then import that into Sage in order to compute homology.

Contact fryer@ucsb.edu with bugs, etc. 


Caveat: I am not a programmer, I used this project to teach myself Python and the code is necessarily somewhat ugly and inefficient.





########
To use
########

Put positroids.py in a folder somewhere.
On the command line, navigate to that folder then run Python.
Type the command "from positroids import *"
Now it's an interactive Python session with all of the functions below available to you.




########
Syntax
########

WLD: (n,[[vertices of prop 1],[vertices of prop 2],...])
Le diagram: Matrix([[row 1],[row 2]....])
GN: [[I1],[I2],...]
Permutations: written in truncated 2 line notation, i.e. [3,2,4,1] is the permutation that maps 1 -> 3, 2 -> 2, 3 -> 4, 4 -> 1.

Example:
W = (6, [[1, 2, 3, 4], [3, 4, 5, 6]]) is the 6 vertex, 2 propagator diagram we've been calling V3.

Its Le diagram is
Matrix([[0,1,1,1],[1,1,1,x]]) (the x denotes a missing square, i.e. the diagram is not rectangular)

Its Grassmann necklace is
[[1, 3], [2, 3], [3, 4], [4, 5], [5, 1], [6, 1]]

Its decorated permutation is
[2,4,5,1,6,3]



########
A few miscellaneous functions
########


Aq2(k,n) 
	This counts how many Le diagrams of each dimension there are in Gr(k,n)
	The coefficient of q^i is how many cells of dimension i there are.

allLe(k,n,dim)
	This generates all Le diagrams in Gr(k,n)
	If dim = False (this is the default) then the output is a list
	If dim = True, output is a dictionary, key i produces list of all i-dim Le diagrams

LetoLatex(M)
	Turns a Le diagram M into a string containing the tex code for that diagram (current formatting is for ytableau package)


allWLD(k,n):
	Generates all WLD of size (k,n)
	The syntax for a WLD is (n,[P1,P2,...,Pk]) where each P is a list P=[i,i+1,j,j+1] listing the propagator's support


##########
now lots of functions for converting between the various objects:
##########

WLDtoGr(W):
	turns a WLD into an elt of Gr(k,n)

WLDtoGN(W):
	turns a WLD into a Grassmann necklace

WLDtoDP(W):
	turns a WLD into a decorated permutation

WLDtoLe(W):
	turns a WLD into its Le diagram


GrtoGN(M):
	turns a TNN element of Gr(k,n) into its Grassmann necklace

GrtoDP(M):
	turns a TNN element of Gr(k,n) into its decorated permutation

GrtoLe(M):
	turns a TNN element of Gr(k,n) into its Le diagram


GNtoDP(I):
	turns a Grassmann necklace into a decorated permutation




########
some functions for computing reduced words and boundaries
########

LetoRP(L,n)
	L is the Le diagram, n is whatever dimension you're in, i.e. the n in Gr(k,n)
	This turns a Le diagram into a reduced permutation, needed for boundaries
	Output is a pair of permutations (V,W)


isbound(V,W,V1,W1,k):
	Used to check whether one cell is on the boundary of another
	Specify permutations attached to two Le diagrams, i.e. LetoRP(L1,n) = (V,W) and LetoRP(L2,n) = (V1,W1)
	Also specify k, i.e the k in whichever Gr(k,n) you're working in
	This function returns True iff L2 lies on the boundary of L1, i.e. (V1,W1) lies on the boundary of (V,W)




###########
Example of computing boundaries in Gr(k,n)
###########


### first set your values of k,n and define the WLD

k,n = 2,6
W = ## define your WLD here ## 
V1 = WLDtoLe(W)




V1RP = LetoRP(V1,n)

AL = allLe(k,n,False)
ALRP = [LetoRP(M,n) for M in AL]

## lists are ordered, so ALRP[i] is the reduced permutation of the Le diagram AL[i]

# produce all bounds of V1
boundsV1 = [AL[i] for i in range(len(AL)) if isbound(V1RP[0],V1RP[1],ALRP[i][0],ALRP[i][1],k)]


# pick out just the d-dim ones
d = 5
[M for M in boundsV1 if flatten(M).count(1) == d]







